Some Reflections on Sliding Mode Designs in Control Systems: An Example of Adaptive Tracking Control for Simple Mechanical Systems With Friction Without Measurement of Velocity

The objective of this note is to share some reflections of the authors regarding the use of sliding mode designs in control systems. We believe the abundant, and ever increasing, appearance of this kind of works on our scientific publications deserves some critical evaluation of their actual role, relevance and pertinence. First, we discuss the procedure followed by most of these designs -- illustrated with examples from the literature. Second, we bring to the readers attention several aspects of the control problem, central in classical designs, which are disregarded in the sliding mode literature. Finally, to illustrate with an specific example our previous considerations, we compare the performance of two adaptive tracking controllers for a simple one degree of freedom mechanical systems with unknown parameters and static and Coulomb friction -- that do not rely on the measurement of velocity.

==> Readme.txt <==
Compilation and PDF generation to exact trim size
-------------------------------------------------

latex IEEE-Control-Systems
latex IEEE-Control-Systems
dvips -Ppdf -T 567pt,774pt IEEE-Control-Systems
ps2pdf IEEE-Control-Systems.ps
start IEEE-Control-Systems.pdf
